Large Language Models for Quantum Code Translation: An Exploratory Study

Quantum software development is challenged by quantum-mechanical semantics and fragmented software development kits (SDKs), which complicate cross-SDK code translation and execution. In this paper, we propose an LLM-based approach for translating executable programs between high-level quantum SDKs. We develop a quantum-aware translation workflow whose prompt design and validation reflect quantum semantics and accommodate the version evolution of quantum ecosystems. We conduct a preliminary evaluation of 4 LLM configurations on 43 tasks, translating Qiskit programs to PennyLane and Q#. LLMs achieve a zero-shot Pass@1 of up to 72.33%, while one-shot prompting further improves the translation effectiveness. These results suggest potential for quantum code translation by LLMs.

==> data/prompt-comparison.dat <==
group baseone exampleone basethree examplethree
Pro-PL 55.8140 63.4884 73.2558 80.1357
Pro-QS 16.2791 24.4186 37.7132 45.3488
GLM-PL 49.3023 67.6744 65.4264 81.9767
GLM-QS 22.5581 33.4884 48.9729 58.6434

